Measurement of differential cross-sections of a single top quark produced in association with a $W$ boson at $\sqrt{s}=13$ TeV with ATLAS

The differential cross-section for the production of a $W$ boson in association with a top quark is measured for several particle-level observables. The measurements are performed using 36.1 fb$^{-1}$ of $pp$ collision data collected with the ATLAS detector at the LHC in 2015 and 2016. Differential cross-sections are measured in a fiducial phase space defined by the presence of two charged leptons and exactly one jet matched to a $b$-hadron, and are normalised with the fiducial cross-section. Results are found to be in good agreement with predictions from several Monte Carlo event generators.

==> fig_01.txt <==
label{fig:feyn_wt}
A representative leading-order Feynman diagram for the production of a single top quark in the tW channel and the subsequent leptonic decay of the W boson and semileptonic decay of the top quark.


==> fig_02.txt <==
label{fig:regions}
Expected event yields for signal and backgrounds with their total systematic uncertainty (discussed in Section~ref{sec:systematics}) and the number of observed events in data shown in the signal region (labelled 1j1b) and the four additional regions (labelled 2j1b, 2j2b, 1j0b and 2j0b, based on the number of selected jets and b-tagged jets).
"Others" includes diboson and fake-lepton backgrounds.
The signal and backgrounds are normalised to their theoretical predictions, and the error bands in the lower panel represent the total systematic uncertainties which are used in this analysis.
The upper panel gives the yields in number of events per bin, while the lower panel gives the ratios of the numbers of observed events to the total prediction in each bin.


==> fig_03a.txt <==
label{fig:variables}
Distributions of the observables chosen to be unfolded after selection at the reconstruction level but before applying the BDT selection.
The signal and backgrounds are normalised to their theoretical predictions, and the error bands represent the total systematic uncertainties in the MC predictions.
The last bin of each distribution contains overflow events.
The panels give the yields in number of events, and the ratios of the numbers of observed events to the total prediction in each bin.


==> fig_03b.txt <==
label{fig:variables}
Distributions of the observables chosen to be unfolded after selection at the reconstruction level but before applying the BDT selection.
The signal and backgrounds are normalised to their theoretical predictions, and the error bands represent the total systematic uncertainties in the MC predictions.
The last bin of each distribution contains overflow events.
The panels give the yields in number of events, and the ratios of the numbers of observed events to the total prediction in each bin.


==> fig_03c.txt <==
label{fig:variables}
Distributions of the observables chosen to be unfolded after selection at the reconstruction level but before applying the BDT selection.
The signal and backgrounds are normalised to their theoretical predictions, and the error bands represent the total systematic uncertainties in the MC predictions.
The last bin of each distribution contains overflow events.
The panels give the yields in number of events, and the ratios of the numbers of observed events to the total prediction in each bin.


==> fig_03d.txt <==
label{fig:variables}
Distributions of the observables chosen to be unfolded after selection at the reconstruction level but before applying the BDT selection.
The signal and backgrounds are normalised to their theoretical predictions, and the error bands represent the total systematic uncertainties in the MC predictions.
The last bin of each distribution contains overflow events.
The panels give the yields in number of events, and the ratios of the numbers of observed events to the total prediction in each bin.


==> fig_03e.txt <==
label{fig:variables}
Distributions of the observables chosen to be unfolded after selection at the reconstruction level but before applying the BDT selection.
The signal and backgrounds are normalised to their theoretical predictions, and the error bands represent the total systematic uncertainties in the MC predictions.
The last bin of each distribution contains overflow events.
The panels give the yields in number of events, and the ratios of the numbers of observed events to the total prediction in each bin.


==> fig_03f.txt <==
label{fig:variables}
Distributions of the observables chosen to be unfolded after selection at the reconstruction level but before applying the BDT selection.
The signal and backgrounds are normalised to their theoretical predictions, and the error bands represent the total systematic uncertainties in the MC predictions.
The last bin of each distribution contains overflow events.
The panels give the yields in number of events, and the ratios of the numbers of observed events to the total prediction in each bin.


==> fig_04.txt <==
label{fig:plot_responseBDT_1j1b}
Comparison of data and MC predictions for the BDT response in the signal region.
The tW signal is normalised with the measured fiducial cross-section.
Uncertainty bands reflect the total systematic uncertainties.
The first and last bins contain underflow and overflow events, respectively.

==> fig_05a.txt <==
label{fig:result_norm1}
Normalised differential cross-sections unfolded from data, compared with selected MC models, with respect to E(b), m(&#8467;<sub>1</sub> b), m(&#8467;<sub>2</sub> b), and E(&#8467; &#8467; b).
Data points are placed at the horizontal centre of each bin, and the error bars on the data points show the statistical uncertainties.
The total uncertainty in the first bin of the m(&#8467;<sub>1</sub> b){} distribution (not shown) is 140.
See Section~ref{sec:intro} for a description of the observables plotted.

==> fig_05b.txt <==
label{fig:result_norm1}
Normalised differential cross-sections unfolded from data, compared with selected MC models, with respect to E(b), m(&#8467;<sub>1</sub> b), m(&#8467;<sub>2</sub> b), and E(&#8467; &#8467; b).
Data points are placed at the horizontal centre of each bin, and the error bars on the data points show the statistical uncertainties.
The total uncertainty in the first bin of the m(&#8467;<sub>1</sub> b){} distribution (not shown) is 140.
See Section~ref{sec:intro} for a description of the observables plotted.

==> fig_05c.txt <==
label{fig:result_norm1}
Normalised differential cross-sections unfolded from data, compared with selected MC models, with respect to E(b), m(&#8467;<sub>1</sub> b), m(&#8467;<sub>2</sub> b), and E(&#8467; &#8467; b).
Data points are placed at the horizontal centre of each bin, and the error bars on the data points show the statistical uncertainties.
The total uncertainty in the first bin of the m(&#8467;<sub>1</sub> b){} distribution (not shown) is 140.
See Section~ref{sec:intro} for a description of the observables plotted.

==> fig_05d.txt <==
label{fig:result_norm1}
Normalised differential cross-sections unfolded from data, compared with selected MC models, with respect to E(b), m(&#8467;<sub>1</sub> b), m(&#8467;<sub>2</sub> b), and E(&#8467; &#8467; b).
Data points are placed at the horizontal centre of each bin, and the error bars on the data points show the statistical uncertainties.
The total uncertainty in the first bin of the m(&#8467;<sub>1</sub> b){} distribution (not shown) is 140.
See Section~ref{sec:intro} for a description of the observables plotted.

==> fig_06a.txt <==
label{fig:result_norm2}
Normalised differential cross-sections unfolded from data, compared with selected MC models, with respect to m<sub>{</sub>rm{T}} (&#8467;&#8467;&nu;&nu; b){} and m(&#8467; &#8467; b).
Data points are placed at the horizontal centre of each bin.
See Section~ref{sec:intro} for a description of the observables plotted.

==> fig_06b.txt <==
label{fig:result_norm2}
Normalised differential cross-sections unfolded from data, compared with selected MC models, with respect to m<sub>{</sub>rm{T}} (&#8467;&#8467;&nu;&nu; b){} and m(&#8467; &#8467; b).
Data points are placed at the horizontal centre of each bin.
See Section~ref{sec:intro} for a description of the observables plotted.

==> fig_07a.txt <==
label{fig:result_syst_norm}
Summary of uncertainties in normalised differential cross-sections unfolded from data.

==> fig_07b.txt <==
label{fig:result_syst_norm}
Summary of uncertainties in normalised differential cross-sections unfolded from data.

==> fig_07c.txt <==
label{fig:result_syst_norm}
Summary of uncertainties in normalised differential cross-sections unfolded from data.

==> fig_07d.txt <==
label{fig:result_syst_norm}
Summary of uncertainties in normalised differential cross-sections unfolded from data.

==> fig_07e.txt <==
label{fig:result_syst_norm}
Summary of uncertainties in normalised differential cross-sections unfolded from data.

==> fig_07f.txt <==
label{fig:result_syst_norm}
Summary of uncertainties in normalised differential cross-sections unfolded from data.

==> tab_01.txt <==
label{tab:yields}
Predicted and observed yields in the 1j1b signal region before
and after the application of the BDT requirement.

==> tab_02.txt <==
label{tab:mva_variables}
The variables used in the signal region BDT and their separation power (denoted S).
The variables are derived from the four-momenta of the leading lepton (&#8467;<sub>1</sub>), sub-leading lepton (&#8467;<sub>2</sub>), the b-jet (b) and E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt;{}.
The last row gives the separation power of the BDT discriminant response.


==> tab_03.txt <==
label{tab:niter_summary}
Number of iterations chosen in the unfolding procedure for each of the observables used in the measurement.

==> tab_04.txt <==
label{tab:result__WtOnly__Normalised}
Summary of the measured normalised differential cross-sections, with uncertainties shown as percentages.
The uncertainties are divided into statistical and systematic contributions.


==> tab_05.txt <==
label{tab:chi2-1}
Values of &chi;<sup>2</sup> and p-values for the measured normalised cross-sections compared to particle-level MC predictions.

